End-to-end Optimization of Constellation Shaping for Wiener Phase Noise Channels with a Differentiable Blind Phase Search

As the demand for higher data throughput in coherent optical communication systems increases, we need to find ways to increase capacity in existing and future optical communication links. To address the demand for higher spectral efficiencies, we apply end-to-end optimization for joint geometric and probabilistic constellation shaping in the presence of Wiener phase noise and carrier phase estimation. Our approach follows state-of-the-art bitwise auto-encoders, which require a differentiable implementation of all operations between transmitter and receiver, including the DSP algorithms. In this work, we show how to modify the ubiquitous blind phase search (BPS) algorithm, a popular carrier phase estimation algorithm, to make it differentiable and include it in the end-to-end constellation shaping. By leveraging joint geometric and probabilistic constellation shaping, we are able to obtain a robust and pilot-free modulation scheme improving the performance of 64-ary communication systems by at least 0.1bit/symbol compared to square QAM constellations with neural demappers and by 0.05 bit/symbol compared to previously presented approaches applying only geometric constellation shaping.

==> data/fixed/constellation_3rqo9rx0.txt <==
real	imag	label	bit0	bit1	bit2	bit3	bit4	bit5
0.7001402378082275	-1.183046579360962	0	0	0	0	0	0	0
0.263680636882782	-1.4352130889892578	1	1	0	0	0	0	0
-1.4518969058990479	0.09376711398363113	2	0	1	0	0	0	0
-1.4594504833221436	0.6424897909164429	3	1	1	0	0	0	0
1.1663579940795898	-0.9624303579330444	4	0	0	1	0	0	0
-0.0259807500988245	-1.1770111322402954	5	1	0	1	0	0	0
-1.5377404689788818	-0.392589807510376	6	0	1	1	0	0	0
-1.0012496709823608	-1.1557573080062866	7	1	1	1	0	0	0
0.3981069028377533	-0.6317225694656372	8	0	0	0	1	0	0
0.1218498945236206	-0.5536826848983765	9	1	0	0	1	0	0
-0.39723488688468933	-0.36341941356658936	A	0	1	0	1	0	0
-0.12279951572418213	-0.45899322628974915	B	1	1	0	1	0	0
0.3745071589946747	-0.9141685962677002	C	0	0	1	1	0	0
0.03426455333828926	-0.8625983595848083	D	1	0	1	1	0	0
-0.4600655734539032	-0.5826901197433472	E	0	1	1	1	0	0
-0.24800939857959747	-0.7724782824516296	F	1	1	1	1	0	0
0.3322272300720215	1.5043853521347046	10	0	0	0	0	1	0
0.7326914668083191	1.141489863395691	11	1	0	0	0	1	0
-0.7153400182723999	1.239685297012329	12	0	1	0	0	1	0
-1.0084072351455688	0.8853492140769958	13	1	1	0	0	1	0
-0.14316241443157196	1.3268489837646484	14	0	0	1	0	1	0
-0.3554916977882385	-1.417510986328125	15	1	0	1	0	1	0
-0.42925143241882324	1.0088624954223633	16	0	1	1	0	1	0
-1.111217737197876	-0.7265744209289551	17	1	1	1	0	1	0
0.767329216003418	-0.6869040131568909	18	0	0	0	1	1	0
1.4403246641159058	0.41479289531707764	19	1	0	0	1	1	0
-0.7206445932388306	-0.3101236820220947	1A	0	1	0	1	1	0
-1.027363896369934	-0.21843457221984863	1B	1	1	0	1	1	0
1.1102180480957031	-0.4520866572856903	1C	0	0	1	1	1	0
1.3570586442947388	-0.11254740506410599	1D	1	0	1	1	1	0
-0.7165653109550476	-0.6196689605712891	1E	0	1	1	1	1	0
-0.5489558577537537	-0.975363552570343	1F	1	1	1	1	1	0
0.39492183923721313	0.55631023645401	20	0	0	0	0	0	1
0.30094414949417114	0.40872979164123535	21	1	0	0	0	0	1
0.0016792321112006903	0.5706369280815125	22	0	1	0	0	0	1
0.09294907003641129	0.4067401587963104	23	1	1	0	0	0	1
0.5612620115280151	0.20157934725284576	24	0	0	1	0	0	1
0.30536431074142456	0.1675529181957245	25	1	0	1	0	0	1
-0.22273512184619904	0.3815326392650604	26	0	1	1	0	0	1
0.017270879819989204	0.2186720073223114	27	1	1	1	0	0	1
0.4613378942012787	-0.3493386507034302	28	0	0	0	1	0	1
0.1976233869791031	-0.28521981835365295	29	1	0	0	1	0	1
-0.3513335883617401	-0.13967236876487732	2A	0	1	0	1	0	1
-0.07965663820505142	-0.20555242896080017	2B	1	1	0	1	0	1
0.5553497076034546	-0.0720534548163414	2C	0	0	1	1	0	1
0.2554369270801544	-0.05213271453976631	2D	1	0	1	1	0	1
-0.30115291476249695	0.12012553215026855	2E	0	1	1	1	0	1
-0.03197317570447922	0.017366359010338783	2F	1	1	1	1	0	1
0.35054638981819153	0.8424630761146545	30	0	0	0	0	1	1
0.7287026643753052	0.76034015417099	31	1	0	0	0	1	1
-0.06562981009483337	0.7894667983055115	32	0	1	0	0	1	1
-1.0387216806411743	0.4539414346218109	33	1	1	0	0	1	1
0.1727956086397171	1.0907478332519531	34	0	0	1	0	1	1
0.8563255667686462	0.4356559216976166	35	1	0	1	0	1	1
-0.3636395037174225	0.6458497643470764	36	0	1	1	0	1	1
-0.6775712370872498	0.6123912334442139	37	1	1	1	0	1	1
0.7251294255256653	-0.39315757155418396	38	0	0	0	1	1	1
1.1416689157485962	0.794166088104248	39	1	0	0	1	1	1
-0.6320967674255371	-0.05638803169131279	3A	0	1	0	1	1	1
-0.9153103232383728	0.12920939922332764	3B	1	1	0	1	1	1
0.8534805178642273	-0.1029883623123169	3C	0	0	1	1	1	1
1.038226842880249	0.16383275389671326	3D	1	0	1	1	1	1
-0.5206102132797241	0.20993340015411377	3E	0	1	1	1	1	1
-0.6693968772888184	0.3431735038757324	3F	1	1	1	1	1	1


==> data/fixed/fixed_3rqo9rx0_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.20239 0.0030989787
17.00 111111.10 5.193374 0.0032828872
17.00 172222.20 5.1829715 0.0038951216
17.00 233333.33 5.1699843 0.00556165
17.00 294444.42 5.1513767 0.008326578
17.00 355555.55 5.12941 0.011222277
17.00 416666.70 5.103439 0.01412794
17.00 477777.77 5.0708947 0.018716147
17.00 538888.87 5.038374 0.020143084
17.00 600000.00 5.0001845 0.0248241


==> data/mvg_data.txt <==
mvg angle
5.76 0.00
6.02 6.00
6.66 12.00
6.83 18.00
5.98 24.00
5.69 30.00
6.14 36.00
6.67 42.00
6.59 48.00
6.04 54.00
6.70 60.00
6.52 66.00
5.91 72.00
6.20 78.00
6.54 84.00
6.20 90.00
5.77 96.00
6.28 102.00
7.21 108.00
6.43 114.00
5.99 120.00
7.44 126.00
7.89 132.00
4.95 138.00
2.62 144.00
4.48 150.00
7.36 156.00
6.62 162.00
5.71 168.00
6.29 174.00
6.90 180.00
5.94 186.00
6.24 192.00
6.61 198.00
6.20 204.00
5.27 210.00
5.45 216.00
6.75 222.00
6.86 228.00
6.40 234.00
6.59 240.00
6.61 246.00
6.31 252.00
6.36 258.00
6.16 264.00
6.38 270.00
5.93 276.00
5.96 282.00
5.75 288.00
5.88 294.00
6.49 300.00
7.07 306.00
6.53 312.00
5.40 318.00
5.55 324.00
6.19 330.00
6.46 336.00
6.51 342.00
6.32 348.00
5.92 354.00


==> data/mvg_data_smin.txt <==
smin sargmin temp
4.74 166.86 $t=1.00$
4.40 163.35 $t=0.889$
3.96 158.73 $t=0.778$
3.46 153.34 $t=0.667$
3.02 148.36 $t=0.556$
2.62 144.00 $t=0.001$


==> data/nn_var/nn_var.txt <==
snr linewidth mean stddev
14.00 50000.00 4.38953125982175 0.01755486643255444
14.00 111111.10 4.379222605237037 0.01787301580009548
14.00 172222.20 4.370077846483253 0.017418484534952903
14.00 233333.33 4.360801308718025 0.020092852203633393
14.00 294444.42 4.351158348647244 0.019955212963180282
14.00 355555.55 4.344021314398605 0.020452484812039862
14.00 416666.70 4.334350498443754 0.0214152617010562
14.00 477777.77 4.324293998630568 0.023671207456698526
14.00 538888.87 4.316355494907924 0.022439877896563803
14.00 600000.00 4.30655510833189 0.023695302861250694
15.00 50000.00 4.673305729006311 0.016924693868687824
15.00 111111.10 4.66351021401792 0.01624202354375245
15.00 172222.20 4.653132589305758 0.01671560300932987
15.00 233333.33 4.643098765706782 0.01710012865337144
15.00 294444.42 4.6347552621525105 0.01668423735759431
15.00 355555.55 4.624543874956704 0.019045786726316672
15.00 416666.70 4.614473877454235 0.01906286466809953
15.00 477777.77 4.602879892934914 0.022323601791834208
15.00 538888.87 4.594315391202279 0.021744360758949758
15.00 600000.00 4.585295960073987 0.021794117286858015
16.00 50000.00 4.94017125753268 0.015311920970028595
16.00 111111.10 4.929310766260807 0.015283252519679444
16.00 172222.20 4.9180072648873665 0.01585084424271109
16.00 233333.33 4.90833204217419 0.015064129165116966
16.00 294444.42 4.897793844890125 0.016362765040323052
16.00 355555.55 4.887176036815926 0.01785946284060186
16.00 416666.70 4.87629561150211 0.019762171605265343
16.00 477777.77 4.867106422161235 0.019504643005675858
16.00 538888.87 4.855510800215999 0.020741907132571596
16.00 600000.00 4.844937993091903 0.021668272920520554
17.00 50000.00 5.188399630491761 0.014407721243019993
17.00 111111.10 5.17534133244657 0.013977104130836183
17.00 172222.20 5.165699245258701 0.014346926341863018
17.00 233333.33 5.15407852403362 0.014990685674240174
17.00 294444.42 5.1449480021058625 0.015501570680807097
17.00 355555.55 5.13257622113408 0.016128323574753037
17.00 416666.70 5.122644269620648 0.016844233968309093
17.00 477777.77 5.111066600079215 0.020576036655557954
17.00 538888.87 5.101176556667084 0.019053921474189356
17.00 600000.00 5.089609407973016 0.02117047513659777
18.00 50000.00 5.408159032661927 0.012907355850650898
18.00 111111.10 5.398092757301769 0.013305521606333965
18.00 172222.20 5.387269637334914 0.013126555452282801
18.00 233333.33 5.376721612588916 0.013568456309585477
18.00 294444.42 5.366251027224687 0.013570698821243071
18.00 355555.55 5.355330278318308 0.01484449350209182
18.00 416666.70 5.34548095081749 0.01629415157947887
18.00 477777.77 5.333819704303209 0.017266335923068234
18.00 538888.87 5.323888116595388 0.01711802840754132
18.00 600000.00 5.311101903354789 0.019963348374358394
19.00 50000.00 5.594619298098711 0.011069543444573473
19.00 111111.10 5.584152641985413 0.011170468523164343
19.00 172222.20 5.575331084779134 0.01122169889579694
19.00 233333.33 5.565816606593641 0.011750054092442543
19.00 294444.42 5.555850697309121 0.012052348623368228
19.00 355555.55 5.545676857483211 0.013277599731676122
19.00 416666.70 5.536279739605381 0.015712911072500363
19.00 477777.77 5.525931068357772 0.014634468172821971
19.00 538888.87 5.514381410796067 0.01688626536915265
19.00 600000.00 5.504407188879053 0.01771593521809076
20.00 50000.00 5.742167964991677 0.008888593013554191
20.00 111111.10 5.73351562971043 0.008789089031588107
20.00 172222.20 5.724965793227522 0.009163318929783202
20.00 233333.33 5.717232795276861 0.009792343329255463
20.00 294444.42 5.709244289905567 0.010324138923719558
20.00 355555.55 5.700205141390094 0.011157271752986805
20.00 416666.70 5.691168598544617 0.011646853277520774
20.00 477777.77 5.681766134628521 0.012647891763325283
20.00 538888.87 5.671474866344032 0.014431086646900956
20.00 600000.00 5.661875414317465 0.01659396823632016
21.00 50000.00 5.848607060850548 0.006825401260474485
21.00 111111.10 5.8421371553417885 0.006669718643226499
21.00 172222.20 5.835521402969737 0.007067291089593179
21.00 233333.33 5.828856949767064 0.007555129627706482
21.00 294444.42 5.822588154045819 0.007924195457171624
21.00 355555.55 5.81510964029998 0.00872905744641046
21.00 416666.70 5.806444417342764 0.009798122529344401
21.00 477777.77 5.799217116683183 0.01058718108075204
21.00 538888.87 5.790488431708174 0.012319322310108592
21.00 600000.00 5.781774373234589 0.013736092396666443
22.00 50000.00 5.9177976292452 0.004429799132604188
22.00 111111.10 5.913107235524845 0.004814635742256746
22.00 172222.20 5.908366748164635 0.004927880097314214
22.00 233333.33 5.903493373319629 0.005395485857582544
22.00 294444.42 5.898123875152888 0.005865900295917417
22.00 355555.55 5.892410311324648 0.00647697750101623
22.00 416666.70 5.88677285861186 0.007019525257787672
22.00 477777.77 5.879958331021965 0.008708495062927684
22.00 538888.87 5.8728756365094865 0.009477636756792569
22.00 600000.00 5.864864997989047 0.01126955365877359
23.00 50000.00 5.957150446097838 0.002807330880680899
23.00 111111.10 5.954220947318869 0.002807002300851503
23.00 172222.20 5.950929463391233 0.003083508357939508
23.00 233333.33 5.947610301579943 0.0035324723190011433
23.00 294444.42 5.943943466590544 0.004076380579648241
23.00 355555.55 5.939547228636218 0.004441477899201015
23.00 416666.70 5.935085001655792 0.005643586049214078
23.00 477777.77 5.929530915208638 0.007117227357668686
23.00 538888.87 5.924164260444579 0.007661597801609028
23.00 600000.00 5.918219903642125 0.009348869573608495
24.00 50000.00 5.977756956316567 0.0016669783785831795
24.00 111111.10 5.976048553159867 0.0018052530907608892
24.00 172222.20 5.973916859142886 0.0019999439090232713
24.00 233333.33 5.971683756973944 0.0023451148638659867
24.00 294444.42 5.969111893472218 0.0027107985079516737
24.00 355555.55 5.965954178113264 0.0031952378747180567
24.00 416666.70 5.96253285729983 0.004387620792822472
24.00 477777.77 5.95831790176166 0.0050789059058972625
24.00 538888.87 5.953954808233602 0.006801244067623156
24.00 600000.00 5.948577457703589 0.0081987671195986
25.00 50000.00 5.9879903886470895 0.0009135814415320068
25.00 111111.10 5.986851251128467 0.0010765867309714644
25.00 172222.20 5.985449373783149 0.0012652620626742112
25.00 233333.33 5.983990063147395 0.0015037831427534016
25.00 294444.42 5.982190654961347 0.001767633337110234
25.00 355555.55 5.980090833995926 0.002462768009345876
25.00 416666.70 5.97722192735625 0.0033840827280169922
25.00 477777.77 5.97445290155677 0.004180607665255303
25.00 538888.87 5.970757564560337 0.005248540455703016
25.00 600000.00 5.9664155211988925 0.006636137021241602


==> data/nn_var/qam_nn_var.txt <==
snr linewidth mean stddev
14.00 50000.00 4.2489003755917105 0.023928369501662508
14.00 111111.10 4.249347742340639 0.022571358568687517
14.00 172222.20 4.230817920603384 0.02093749615122278
14.00 233333.33 4.198308219721752 0.02055115030735583
14.00 294444.42 4.1590396898892905 0.019165503137328996
14.00 355555.55 4.114237976775772 0.01919295364108843
14.00 416666.70 4.071650169936307 0.019151230157088757
14.00 477777.77 4.028393188075675 0.018840888858823547
14.00 538888.87 3.9823791335533407 0.019613566780073415
14.00 600000.00 3.93703220892344 0.01923717445961644
15.00 50000.00 4.551863779854109 0.02221791003991448
15.00 111111.10 4.550306730724516 0.02069822510335986
15.00 172222.20 4.529413487927667 0.020253865865419506
15.00 233333.33 4.496652399874281 0.019467307501695934
15.00 294444.42 4.4556539149292185 0.01964289096100835
15.00 355555.55 4.410047741619041 0.01878492247440958
15.00 416666.70 4.362418002224126 0.01909418767221464
15.00 477777.77 4.31791795421782 0.01915993145868272
15.00 538888.87 4.268466340564546 0.019518274482871776
15.00 600000.00 4.219394112723214 0.01961269431919345
16.00 50000.00 4.8439955572620015 0.020406794188951576
16.00 111111.10 4.836586361839658 0.01843704047467097
16.00 172222.20 4.816456037549551 0.018720051666425278
16.00 233333.33 4.782492222377233 0.018773624059656126
16.00 294444.42 4.739574559905455 0.018271782867202914
16.00 355555.55 4.690267753713824 0.018115027451157648
16.00 416666.70 4.640406949148193 0.01909180186165631
16.00 477777.77 4.590009465059428 0.018749085593022102
16.00 538888.87 4.541070902306067 0.019108149544600533
16.00 600000.00 4.489285232418668 0.019157434512870313
17.00 50000.00 5.118416539284592 0.017639146449015035
17.00 111111.10 5.105041565542738 0.01722505843229255
17.00 172222.20 5.080552093455748 0.017295113789807776
17.00 233333.33 5.047319561035959 0.016509749205875928
17.00 294444.42 5.0033523311019925 0.016957211678698986
17.00 355555.55 4.9518276339125356 0.01626607527954737
17.00 416666.70 4.899077985691515 0.01669823187022921
17.00 477777.77 4.847094748210437 0.01717811828516799
17.00 538888.87 4.7936151421708235 0.0188351617332323
17.00 600000.00 4.738265920354031 0.01909479350095162
18.00 50000.00 5.365919260710918 0.01546672113683896
18.00 111111.10 5.346017141858932 0.014651283212793555
18.00 172222.20 5.318815191810745 0.015205467062712797
18.00 233333.33 5.2824742382531875 0.014539386967931993
18.00 294444.42 5.237332401970924 0.0165443881226036
18.00 355555.55 5.186011532587761 0.0157333534208645
18.00 416666.70 5.129275005321785 0.016735964970142788
18.00 477777.77 5.074707766478089 0.01708360914401867
18.00 538888.87 5.0195377139136905 0.016824495653112424
18.00 600000.00 4.963705905356822 0.01822867914626897
19.00 50000.00 5.567726925528891 0.012693294811914209
19.00 111111.10 5.546349567958287 0.012261947469301766
19.00 172222.20 5.516637322436805 0.012450790919366085
19.00 233333.33 5.480394791476245 0.01348133327856282
19.00 294444.42 5.435778935775381 0.014437210450307209
19.00 355555.55 5.382825829967881 0.014584287800368537
19.00 416666.70 5.324488493018941 0.01555005106750283
19.00 477777.77 5.266990445292055 0.015783951744468092
19.00 538888.87 5.2103357927294205 0.016873075494654315
19.00 600000.00 5.153592604363101 0.017456124032459153
20.00 50000.00 5.716088697211104 0.009663491342095376
20.00 111111.10 5.6967370374707755 0.009794080691770535
20.00 172222.20 5.669543638082168 0.01113908324713769
20.00 233333.33 5.634182313064049 0.011443957195534643
20.00 294444.42 5.590136508308999 0.01228224415021395
20.00 355555.55 5.537510359089167 0.01309601835695832
20.00 416666.70 5.4800126615878195 0.014549785881808325
20.00 477777.77 5.4212885713123145 0.014489613546046306
20.00 538888.87 5.362489008460334 0.015663360487836394
20.00 600000.00 5.304923369359108 0.016585325903955495
21.00 50000.00 5.8172729188389765 0.007166297135383315
21.00 111111.10 5.800838490177649 0.007620687226723729
21.00 172222.20 5.776342538943236 0.008541691365998716
21.00 233333.33 5.74351240028419 0.009120000180138569
21.00 294444.42 5.701897711467273 0.010450442823411468
21.00 355555.55 5.651816377361029 0.01128479238652334
21.00 416666.70 5.594637028611156 0.012686278680993337
21.00 477777.77 5.536914903412116 0.013177959329776359
21.00 538888.87 5.478744540310063 0.014188637414611616
21.00 600000.00 5.420587913475599 0.014795158028232452
22.00 50000.00 5.881349485381679 0.005416119412667457
22.00 111111.10 5.8675195575332015 0.005568139664417142
22.00 172222.20 5.846244157136564 0.006834055437186421
22.00 233333.33 5.816655204697783 0.007300423756484939
22.00 294444.42 5.777166576880343 0.008303974436532628
22.00 355555.55 5.729195715216776 0.009740170744760765
22.00 416666.70 5.674994686383528 0.010431186611378925
22.00 477777.77 5.617105618205954 0.01177597200757858
22.00 538888.87 5.560250172131167 0.013240211339675673
22.00 600000.00 5.502340028258575 0.013939845364934313
23.00 50000.00 5.920538618861357 0.0037987196681412852
23.00 111111.10 5.908976277074204 0.004356315968283264
23.00 172222.20 5.890014614280614 0.004717488166471917
23.00 233333.33 5.862710137115127 0.006120060444063432
23.00 294444.42 5.8266679427799914 0.007048149697915921
23.00 355555.55 5.781354712838609 0.007893818688846492
23.00 416666.70 5.728915428274371 0.009059982188871687
23.00 477777.77 5.672534214915509 0.010457980321088621
23.00 538888.87 5.617474216930972 0.011132690256953558
23.00 600000.00 5.559730262142488 0.012699006832669293
24.00 50000.00 5.943700950832398 0.002826460859505306
24.00 111111.10 5.933578704238917 0.0032495241060684684
24.00 172222.20 5.916574502290372 0.003871575688503754
24.00 233333.33 5.89180877668008 0.004874830269354522
24.00 294444.42 5.858232195724211 0.005774786876024771
24.00 355555.55 5.814943766777151 0.006803396622380061
24.00 416666.70 5.764722130084859 0.00801547822998837
24.00 477777.77 5.710240876070971 0.00937187080921947
24.00 538888.87 5.655590553747218 0.010702656608813052
24.00 600000.00 5.600196055495289 0.011899097859011564
25.00 50000.00 5.957469076147219 0.0021577009019088443
25.00 111111.10 5.9486033606818935 0.0024395097182546743
25.00 172222.20 5.9329306698189965 0.003057147458223095
25.00 233333.33 5.910235597162607 0.0038538781020255987
25.00 294444.42 5.878471523917563 0.004932345740147919
25.00 355555.55 5.837292608990849 0.005973192402536721
25.00 416666.70 5.78853048065887 0.007204216831926372
25.00 477777.77 5.735724992673777 0.008192940288939457
25.00 538888.87 5.6824030859936245 0.009941000015102784
25.00 600000.00 5.626571635980715 0.011160916437686439


==> data/pcs/constellation.txt <==
real	imag	prob	label
0.32022780179977417	-0.2715373933315277	0.03140231594443321	0
0.3568932116031647	0.10586363822221756	0.032175213098526	1
1.3452492952346802	1.1978131532669067	0.0042880866676568985	2
1.6111482381820679	0.6700137257575989	0.005183733068406582	3
-0.23314961791038513	0.14333143830299377	0.03345141559839249	4
0.07681358605623245	0.32841163873672485	0.032655246555805206	5
0.8283340930938721	1.5543150901794434	0.004873564466834068	6
0.18375538289546967	1.7227871417999268	0.005231152754276991	7
0.015254841186106205	-0.17944179475307465	0.03435209020972252	8
0.6203097701072693	0.3911575376987457	0.024952460080385208	9
1.1325194835662842	0.8462040424346924	0.010043893940746784	A
0.948440432548523	0.5381513833999634	0.01654098369181156	B
0.5289396643638611	0.868800163269043	0.018329976126551628	C
0.31849655508995056	0.595626175403595	0.026181316003203392	D
0.7599654197692871	1.1189281940460205	0.011067026294767857	E
0.3678934872150421	1.3200368881225586	0.01060697715729475	F
0.2265576422214508	-0.6326697468757629	0.026370743289589882	10
0.09495871514081955	-0.9800065159797668	0.01901514269411564	11
0.7141044735908508	-1.6430872678756714	0.004705051425844431	12
-0.4592962861061096	-1.6892200708389282	0.005186725407838821	13
-0.5301944017410278	-0.04908670112490654	0.029402773827314377	14
-0.8227676153182983	-0.3033965229988098	0.021493570879101753	15
-1.3135992288589478	1.3277530670166016	0.0037998524494469166	16
-1.7130653858184814	-0.4711031913757324	0.004732029512524605	17
-0.09197881072759628	-0.5168243646621704	0.02955947443842888	18
-0.26873698830604553	-0.8314746022224426	0.021629272028803825	19
0.556544303894043	-1.258668065071106	0.010522156022489071	1A
-0.9155454635620117	-1.4058289527893066	0.005910809151828289	1B
-0.37976741790771484	-0.34423092007637024	0.02962428703904152	1C
-0.6033964157104492	-0.6014865636825562	0.02214701846241951	1D
-1.654022455215454	0.7043961882591248	0.004522727802395821	1E
-1.7462648153305054	0.14859245717525482	0.0050216601230204105	1F
0.6482371091842651	-0.3838353157043457	0.024496696889400482	20
0.6741757988929749	-0.03134845569729805	0.026171060279011726	21
1.715157389640808	0.016846241429448128	0.005457238294184208	22
1.852850079536438	-0.4793674647808075	0.0033366833813488483	23
-0.4328901469707489	0.43542173504829407	0.027582483366131783	24
-0.1406974494457245	0.6173632740974426	0.027312565594911575	25
-0.7236073017120361	1.269936203956604	0.008977729827165604	26
-0.3676297664642334	1.6148340702056885	0.006412170361727476	27
1.0168155431747437	-0.36496052145957947	0.01694393903017044	28
0.9781819581985474	0.05399042367935181	0.01910504512488842	29
1.3886516094207764	-0.22510719299316406	0.01005830243229866	2A
1.2765636444091797	0.2645031809806824	0.012101328000426292	2B
-0.6161232590675354	0.7534276247024536	0.01925370655953884	2C
0.05610201135277748	0.9015693068504333	0.020873306319117546	2D
-0.42651739716529846	1.0339337587356567	0.016038158908486366	2E
-0.09321872889995575	1.2411022186279297	0.013239809311926365	2F
0.5629860758781433	-0.7552783489227295	0.02001490443944931	30
-0.0646982192993164	-1.2998279333114624	0.012149735353887081	31
1.136061668395996	-1.2796152830123901	0.005534499417990446	32
0.09791557490825653	-1.666648268699646	0.006036953069269657	33
-0.7443760633468628	0.22817488014698029	0.024039359763264656	34
-1.048958659172058	0.01039494201540947	0.017444580793380737	35
-1.0821516513824463	0.9811967611312866	0.009196118451654911	36
-1.3552823066711426	-0.1657794862985611	0.01082103606313467	37
0.9277458786964417	-0.8165541887283325	0.013560975901782513	38
-0.4900781214237213	-1.1398566961288452	0.013417339883744717	39
1.3791364431381226	-0.7567833065986633	0.007507767528295517	3A
-1.3338143825531006	-1.0383793115615845	0.005777858197689056	3B
-0.947809636592865	0.517626941204071	0.016736790537834167	3C
-0.8522705435752869	-0.8520941138267517	0.014015532098710537	3D
-1.307357668876648	0.49010708928108215	0.010284466668963432	3E
-1.2192753553390503	-0.5919421911239624	0.01112308632582426	3F


==> data/pcs/mb_fit_var.txt <==
snr	lambda
14.0	0.8249191641807556
14.11111068725586	0.8189910054206848
14.222222328186035	0.8129593133926392
14.333333015441895	0.806843638420105
14.44444465637207	0.8006645441055298
14.55555534362793	0.7942520976066589
14.666666984558105	0.7874435782432556
14.777777671813965	0.7806679010391235
14.88888931274414	0.7739403247833252
15.0	0.7674792408943176
15.111111640930176	0.7611119747161865
15.222222328186035	0.7547369003295898
15.333333969116211	0.7483670711517334
15.44444465637207	0.7418714165687561
15.555556297302246	0.7351177930831909
15.666666984558105	0.7280101180076599
15.777777671813965	0.7204625010490417
15.888888359069824	0.7124158143997192
16.0	0.7038631439208984
16.11111068725586	0.6948608160018921
16.22222137451172	0.6855563521385193
16.33333396911621	0.6761527061462402
16.44444465637207	0.6668206453323364
16.55555534362793	0.6577535271644592
16.66666603088379	0.6490418314933777
16.77777671813965	0.6406235694885254
16.888887405395508	0.632258951663971
17.0	0.6235816478729248
17.11111068725586	0.6142241358757019
17.22222137451172	0.6040018200874329
17.333332061767578	0.5930722951889038
17.44444465637207	0.5819157361984253
17.55555534362793	0.5712206959724426
17.66666603088379	0.5613465309143066
17.77777671813965	0.5519601106643677
17.88888931274414	0.5421189665794373
18.0	0.5310396552085876
18.11111068725586	0.5190533995628357
18.22222137451172	0.5075734257698059
18.33333396911621	0.4974382221698761
18.44444465637207	0.4873645305633545
18.55555534362793	0.4756055772304535
18.66666603088379	0.46338894963264465
18.77777862548828	0.45299801230430603
18.88888931274414	0.44213223457336426
19.0	0.42960989475250244
19.11111068725586	0.4192048907279968
19.22222328186035	0.4072973132133484
19.33333396911621	0.3961985409259796
19.44444465637207	0.38433578610420227
19.55555534362793	0.3736193776130676
19.666667938232422	0.36210736632347107
19.77777862548828	0.35023313760757446
19.88888931274414	0.33948832750320435
20.0	0.3294141888618469
20.111112594604492	0.3191194236278534
20.22222137451172	0.30980977416038513
20.333332061767578	0.2994449734687805
20.444442749023438	0.29065123200416565
20.55555534362793	0.2804160416126251
20.66666603088379	0.2706316411495209
20.77777671813965	0.2617143392562866
20.888887405395508	0.25195133686065674
21.0	0.2432403862476349
21.11111068725586	0.23351837694644928
21.22222137451172	0.2248634696006775
21.333332061767578	0.21594080328941345
21.44444465637207	0.20711557567119598
21.55555534362793	0.19796010851860046
21.66666603088379	0.19022810459136963
21.77777671813965	0.18124139308929443
21.88888931274414	0.17231838405132294
22.0	0.16479675471782684
22.11111068725586	0.15711931884288788
22.22222137451172	0.14847145974636078
22.33333396911621	0.13990217447280884
22.44444465637207	0.13231000304222107
22.55555534362793	0.12539857625961304
22.66666603088379	0.11835519969463348
22.77777862548828	0.11076030135154724
22.88888931274414	0.10308647155761719
23.0	0.09654556959867477
23.11111068725586	0.09035678952932358
23.22222328186035	0.08461454510688782
23.33333396911621	0.07929153740406036
23.44444465637207	0.07442917674779892
23.55555534362793	0.0696805939078331
23.666667938232422	0.06493023782968521
23.77777862548828	0.06023668497800827
23.88888931274414	0.055654339492321014
24.0	0.051008790731430054
24.111112594604492	0.04633895307779312
24.22222328186035	0.042050596326589584
24.33333396911621	0.03794172778725624
24.44444465637207	0.0339650996029377
24.555557250976562	0.03010045364499092
24.66666603088379	0.026364924386143684
24.77777862548828	0.022768542170524597
24.88888931274414	0.019315417855978012
25.0	0.01600424014031887


==> data/pcs/pcs_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.278499 0.0027024255
17.00 111111.10 5.2701044 0.002773283
17.00 172222.20 5.2613873 0.0029828881
17.00 233333.33 5.2513547 0.0036520667
17.00 294444.42 5.2394686 0.0045056213
17.00 355555.55 5.2255216 0.0060302713
17.00 416666.70 5.2102313 0.007085734
17.00 477777.77 5.193008 0.00854412
17.00 538888.87 5.174417 0.00966473
17.00 600000.00 5.1544266 0.011445678


==> data/pcs/pcs_symmetry_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.239827 0.0028298686
17.00 111111.10 5.231396 0.0028673878
17.00 172222.20 5.2222295 0.0030914685
17.00 233333.33 5.2124453 0.0034317127
17.00 294444.42 5.200719 0.004624716
17.00 355555.55 5.187377 0.0056728143
17.00 416666.70 5.172214 0.0068307775
17.00 477777.77 5.155704 0.008591752
17.00 538888.87 5.1367054 0.010267066
17.00 600000.00 5.116783 0.011999359


==> data/pcs/pcs_var.txt <==
snr linewidth mean stddev
14.00 50000.00 4.4483695 0.019765003
14.00 111111.10 4.4428053 0.019339906
14.00 172222.20 4.43729 0.020494195
14.00 233333.33 4.431991 0.020210955
14.00 294444.42 4.4260907 0.018812636
14.00 355555.55 4.419333 0.023707923
14.00 416666.70 4.413446 0.024304895
14.00 477777.77 4.407518 0.024140164
14.00 538888.87 4.3999853 0.027967006
14.00 600000.00 4.393968 0.02764215
15.00 50000.00 4.734333 0.015561927
15.00 111111.10 4.7295203 0.014771531
15.00 172222.20 4.7249794 0.015469713
15.00 233333.33 4.718009 0.016709466
15.00 294444.42 4.711533 0.018013969
15.00 355555.55 4.706469 0.018221527
15.00 416666.70 4.698053 0.025178326
15.00 477777.77 4.6914344 0.021265585
15.00 538888.87 4.684126 0.026754608
15.00 600000.00 4.676496 0.029664723
16.00 50000.00 5.0010967 0.01448301
16.00 111111.10 4.99449 0.013326803
16.00 172222.20 4.99008 0.013773558
16.00 233333.33 4.9844174 0.0145071475
16.00 294444.42 4.978386 0.013916647
16.00 355555.55 4.971833 0.01618366
16.00 416666.70 4.9655495 0.017736537
16.00 477777.77 4.9585676 0.020803794
16.00 538888.87 4.952797 0.020921117
16.00 600000.00 4.9450765 0.022777814
17.00 50000.00 5.241827 0.012561395
17.00 111111.10 5.236752 0.012390428
17.00 172222.20 5.231449 0.011757689
17.00 233333.33 5.2261624 0.012001906
17.00 294444.42 5.219887 0.012276711
17.00 355555.55 5.213996 0.013677249
17.00 416666.70 5.2084575 0.014744296
17.00 477777.77 5.202425 0.01737054
17.00 538888.87 5.196368 0.017897228
17.00 600000.00 5.18839 0.018904686
18.00 50000.00 5.454355 0.011073162
18.00 111111.10 5.448543 0.011100371
18.00 172222.20 5.443509 0.011113204
18.00 233333.33 5.4381847 0.010939033
18.00 294444.42 5.4321766 0.011682823
18.00 355555.55 5.427702 0.011639427
18.00 416666.70 5.4215837 0.012178135
18.00 477777.77 5.4153576 0.012660251
18.00 538888.87 5.4095488 0.013977387
18.00 600000.00 5.403243 0.015935557
19.00 50000.00 5.628557 0.009967407
19.00 111111.10 5.62383 0.009527029
19.00 172222.20 5.6190205 0.009732644
19.00 233333.33 5.6148057 0.009934366
19.00 294444.42 5.6095977 0.010010753
19.00 355555.55 5.604205 0.009748044
19.00 416666.70 5.599326 0.009987401
19.00 477777.77 5.593998 0.010961533
19.00 538888.87 5.588375 0.01216751
19.00 600000.00 5.583057 0.011767385
20.00 50000.00 5.7637815 0.008119151
20.00 111111.10 5.7595863 0.007826895
20.00 172222.20 5.7559934 0.008260616
20.00 233333.33 5.751416 0.0080875745
20.00 294444.42 5.7472773 0.008428277
20.00 355555.55 5.743263 0.008119494
20.00 416666.70 5.7385035 0.008903122
20.00 477777.77 5.734209 0.008656026
20.00 538888.87 5.728576 0.0096437065
20.00 600000.00 5.723293 0.010321658
21.00 50000.00 5.860416 0.0059295245
21.00 111111.10 5.856837 0.0059152837
21.00 172222.20 5.853822 0.005716533
21.00 233333.33 5.8503456 0.006088054
21.00 294444.42 5.8470373 0.0060938005
21.00 355555.55 5.8433557 0.0064264936
21.00 416666.70 5.8401766 0.0065356693
21.00 477777.77 5.83587 0.007094551
21.00 538888.87 5.831634 0.0078021144
21.00 600000.00 5.826969 0.008115496
22.00 50000.00 5.922605 0.0039760265
22.00 111111.10 5.9205084 0.0040167696
22.00 172222.20 5.9181204 0.0040238774
22.00 233333.33 5.9154468 0.0044678315
22.00 294444.42 5.912776 0.004297002
22.00 355555.55 5.910003 0.0046146717
22.00 416666.70 5.9070344 0.004851219
22.00 477777.77 5.904161 0.005150663
22.00 538888.87 5.900427 0.0054924283
22.00 600000.00 5.896969 0.006054209
23.00 50000.00 5.959378 0.0026466686
23.00 111111.10 5.957911 0.0027487667
23.00 172222.20 5.956177 0.0027527064
23.00 233333.33 5.9544764 0.002946142
23.00 294444.42 5.952565 0.0029717311
23.00 355555.55 5.9505634 0.0032345592
23.00 416666.70 5.948259 0.0034157091
23.00 477777.77 5.945833 0.0037981253
23.00 538888.87 5.9432316 0.0042600804
23.00 600000.00 5.940583 0.004723231
24.00 50000.00 5.9788084 0.0015785175
24.00 111111.10 5.9779773 0.0016293915
24.00 172222.20 5.976979 0.0016888826
24.00 233333.33 5.9758673 0.0017584416
24.00 294444.42 5.9744925 0.0018478179
24.00 355555.55 5.9731684 0.0020376006
24.00 416666.70 5.9716535 0.002208008
24.00 477777.77 5.9697995 0.002677737
24.00 538888.87 5.967916 0.0030232698
24.00 600000.00 5.9654965 0.0037232924
25.00 50000.00 5.9882617 0.0009677431
25.00 111111.10 5.9878674 0.0009512567
25.00 172222.20 5.987297 0.0009897935
25.00 233333.33 5.9864974 0.0011012784
25.00 294444.42 5.9857354 0.0011966482
25.00 355555.55 5.9847264 0.0012767615
25.00 416666.70 5.9836135 0.0015981662
25.00 477777.77 5.9823217 0.0020307964
25.00 538888.87 5.980865 0.0023704423
25.00 600000.00 5.979001 0.0030548489
26.00 50000.00 5.9924464 0.00051020476
26.00 111111.10 5.992334 0.0005774922
26.00 172222.20 5.9921007 0.00059881725
26.00 233333.33 5.991649 0.00069459056
26.00 294444.42 5.9911613 0.00075878145
26.00 355555.55 5.9904776 0.0009403696
26.00 416666.70 5.989669 0.0011923127
26.00 477777.77 5.988718 0.0016339155
26.00 538888.87 5.987646 0.0018650881
26.00 600000.00 5.9863276 0.002593802
27.00 50000.00 5.994197 0.00031994408
27.00 111111.10 5.9943404 0.00034124567
27.00 172222.20 5.9942274 0.00041274988
27.00 233333.33 5.993993 0.00044385082
27.00 294444.42 5.9936643 0.00053430494
27.00 355555.55 5.9932256 0.00071335706
27.00 416666.70 5.992705 0.00080091984
27.00 477777.77 5.992028 0.0011451934
27.00 538888.87 5.9911366 0.0015540696
27.00 600000.00 5.9900203 0.0022720126
28.00 50000.00 5.994872 0.0002185155
28.00 111111.10 5.995142 0.00022948207
28.00 172222.20 5.995172 0.0002722785
28.00 233333.33 5.9950657 0.00031774273
28.00 294444.42 5.994865 0.00038091576
28.00 355555.55 5.994579 0.0005267618
28.00 416666.70 5.99421 0.0006858608
28.00 477777.77 5.993657 0.0009995212
28.00 538888.87 5.992934 0.0014872679
28.00 600000.00 5.9919457 0.0021426885
29.00 50000.00 5.9950786 0.00015471652
29.00 111111.10 5.995449 0.00016678082
29.00 172222.20 5.9955783 0.00019715166
29.00 233333.33 5.9955626 0.00024759158
29.00 294444.42 5.9954243 0.00032828713
29.00 355555.55 5.995242 0.00043826486
29.00 416666.70 5.994925 0.0006758195
29.00 477777.77 5.9945135 0.0009855817
29.00 538888.87 5.993914 0.0013482738
29.00 600000.00 5.993151 0.0019308069
30.00 50000.00 5.9950614 0.00012223372
30.00 111111.10 5.9955087 0.00012795853
30.00 172222.20 5.995693 0.00015759334
30.00 233333.33 5.9957623 0.00019620544
30.00 294444.42 5.99571 0.00031881814
30.00 355555.55 5.9955645 0.00046811625
30.00 416666.70 5.995366 0.00052600564
30.00 477777.77 5.9949236 0.0010926524
30.00 538888.87 5.994483 0.0013470639
30.00 600000.00 5.993723 0.002081715


==> data/qam/mb_lambda_var.txt <==
snr	lambda
14.0	0.9994449019432068
14.11111068725586	0.9992677569389343
14.222222328186035	0.9990409016609192
14.333333015441895	0.9987523555755615
14.44444465637207	0.9983879327774048
14.55555534362793	0.997930645942688
14.666666984558105	0.9973607659339905
14.777777671813965	0.9966549873352051
14.88888931274414	0.9957864880561829
15.0	0.994724690914154
15.111111640930176	0.9934341907501221
15.222222328186035	0.9918756484985352
15.333333969116211	0.9900045990943909
15.44444465637207	0.9877721071243286
15.555556297302246	0.9851239323616028
15.666666984558105	0.982001781463623
15.777777671813965	0.9783428311347961
15.888888359069824	0.9740803837776184
16.0	0.969144880771637
16.11111068725586	0.9634648561477661
16.22222137451172	0.9569679498672485
16.33333396911621	0.9495829343795776
16.44444465637207	0.941241443157196
16.55555534362793	0.9318792223930359
16.66666603088379	0.9214392900466919
16.77777671813965	0.909873902797699
16.888887405395508	0.8971466422080994
17.0	0.8832346796989441
17.11111068725586	0.8681313991546631
17.22222137451172	0.8518463373184204
17.333332061767578	0.8344079852104187
17.44444465637207	0.8158629536628723
17.55555534362793	0.7962773442268372
17.66666603088379	0.7757337689399719
17.77777671813965	0.7543320655822754
17.88888931274414	0.7321845889091492
18.0	0.7094166874885559
18.11111068725586	0.6861603260040283
18.22222137451172	0.6625531911849976
18.33333396911621	0.638733446598053
18.44444465637207	0.6148387789726257
18.55555534362793	0.5910013318061829
18.66666603088379	0.5673460364341736
18.77777862548828	0.5439873933792114
18.88888931274414	0.5210304260253906
19.0	0.49856698513031006
19.11111068725586	0.4766755998134613
19.22222328186035	0.45542213320732117
19.33333396911621	0.4348604679107666
19.44444465637207	0.41503098607063293
19.55555534362793	0.3959631025791168
19.666667938232422	0.3776755630970001
19.77777862548828	0.3601788580417633
19.88888931274414	0.34347373247146606
20.0	0.327554851770401
20.111112594604492	0.3124101758003235
20.22222137451172	0.29802405834198
20.333332061767578	0.2843749523162842
20.444442749023438	0.2714400291442871
20.55555534362793	0.2591928243637085
20.66666603088379	0.2476065307855606
20.77777671813965	0.23665224015712738
20.888887405395508	0.22630095481872559
21.0	0.216523215174675
21.11111068725586	0.20729023218154907
21.22222137451172	0.19857364892959595
21.333332061767578	0.19034546613693237
21.44444465637207	0.18257838487625122
21.55555534362793	0.17524664103984833
21.66666603088379	0.16832536458969116
21.77777671813965	0.16179028153419495
21.88888931274414	0.1556187868118286
22.0	0.149789497256279
22.11111068725586	0.14428171515464783
22.22222137451172	0.13907615840435028
22.33333396911621	0.13415446877479553
22.44444465637207	0.129499614238739
22.55555534362793	0.12509533762931824
22.66666603088379	0.12092650681734085
22.77777862548828	0.11697878688573837
22.88888931274414	0.11323896050453186
23.0	0.10969441384077072
23.11111068725586	0.10633334517478943
23.22222328186035	0.10314483195543289
23.33333396911621	0.10011857002973557
23.44444465637207	0.09724502265453339
23.55555534362793	0.0945151150226593
23.666667938232422	0.09192036092281342
23.77777862548828	0.08945298939943314
23.88888931274414	0.08710560202598572
24.0	0.08487124741077423
24.111112594604492	0.08274348825216293
24.22222328186035	0.0807163417339325
24.33333396911621	0.07878410071134567
24.44444465637207	0.07694146037101746
24.555557250976562	0.0751834586262703
24.66666603088379	0.0735054686665535
24.77777862548828	0.07190307229757309
24.88888931274414	0.07037224620580673
25.0	0.06890915334224701


==> data/qam/nn_qam_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.1452346 0.0037117128
17.00 111111.10 5.129205 0.003798157
17.00 172222.20 5.1135597 0.0036448513
17.00 233333.33 5.097017 0.004024623
17.00 294444.42 5.0806046 0.0042778584
17.00 355555.55 5.063977 0.004318466
17.00 416666.70 5.047449 0.004841178
17.00 477777.77 5.0304356 0.005317517
17.00 538888.87 5.013742 0.005620362
17.00 600000.00 4.996958 0.006058188


==> data/qam/qam_mbpcs_fixed.txt <==
snr linewidth mean stddev
17.00 50000.00 5.3069563 0.0027008904
17.00 111111.10 5.2956038 0.0028102826
17.00 172222.20 5.283734 0.0029966184
17.00 233333.33 5.2717257 0.002904333
17.00 294444.42 5.259513 0.003375748
17.00 355555.55 5.2463026 0.0035325605
17.00 416666.70 5.233002 0.0036501966
17.00 477777.77 5.219453 0.0040056393
17.00 538888.87 5.205685 0.004570252
17.00 600000.00 5.1915555 0.00488492


==> data/qam/qam_mbpcs_var.txt <==
snr linewidth mean stddev
14.00 50000.00 2.86388 3.9395328
14.00 111111.10 2.6087625 4.0929556
14.00 172222.20 2.47959 4.2749114
14.00 233333.33 2.002227 4.68965
14.00 294444.42 2.066801 4.501799
14.00 355555.55 1.7952436 4.6385903
14.00 416666.70 1.546109 4.772167
14.00 477777.77 1.4127225 4.803589
14.00 538888.87 1.2720469 4.7606106
14.00 600000.00 0.6695029 5.049002
15.00 50000.00 4.639878 1.7747688
15.00 111111.10 4.7443767 0.797692
15.00 172222.20 4.552202 1.8293631
15.00 233333.33 4.529054 1.8502749
15.00 294444.42 4.430212 2.1077187
15.00 355555.55 4.4339643 2.0509665
15.00 416666.70 4.2492986 2.5250616
15.00 477777.77 4.2401004 2.4218872
15.00 538888.87 4.0601807 2.9773936
15.00 600000.00 3.9098184 3.1744578
16.00 50000.00 5.0814366 0.0032215626
16.00 111111.10 5.06971 0.003267596
16.00 172222.20 5.054241 0.11505421
16.00 233333.33 5.0236163 0.68996257
16.00 294444.42 5.032422 0.003624932
16.00 355555.55 5.0188346 0.0040280637
16.00 416666.70 4.98126 0.76087594
16.00 477777.77 4.9766474 0.46917775
16.00 538888.87 4.9141006 1.048508
16.00 600000.00 4.83958 1.4917259
17.00 50000.00 5.307004 0.0028411516
17.00 111111.10 5.2955256 0.0029186634
17.00 172222.20 5.283968 0.0028399571
17.00 233333.33 5.2720556 0.0030340713
17.00 294444.42 5.2599907 0.0032538485
17.00 355555.55 5.2472615 0.0035419078
17.00 416666.70 5.234387 0.0038005393
17.00 477777.77 5.220905 0.0041161114
17.00 538888.87 5.207165 0.00422871
17.00 600000.00 5.193474 0.004926871
18.00 50000.00 5.4973154 0.0027355012
18.00 111111.10 5.4856505 0.00252852
18.00 172222.20 5.47401 0.0027130162
18.00 233333.33 5.461963 0.0028046556
18.00 294444.42 5.4497075 0.0030078022
18.00 355555.55 5.437003 0.0032664156
18.00 416666.70 5.424105 0.0034353978
18.00 477777.77 5.4102774 0.003932909
18.00 538888.87 5.397088 0.0042878254
18.00 600000.00 5.383038 0.0046299375
19.00 50000.00 5.6534996 0.002414534
19.00 111111.10 5.6417994 0.0023645246
19.00 172222.20 5.630088 0.0024842958
19.00 233333.33 5.618375 0.0028103478
19.00 294444.42 5.606091 0.0030463142
19.00 355555.55 5.5932803 0.0031938893
19.00 416666.70 5.580159 0.003635969
19.00 477777.77 5.566385 0.0038306317
19.00 538888.87 5.5523057 0.004322456
19.00 600000.00 5.537975 0.004779139
20.00 50000.00 5.7747307 0.0020971617
20.00 111111.10 5.76358 0.0021097593
20.00 172222.20 5.752206 0.002298454
20.00 233333.33 5.740724 0.002546232
20.00 294444.42 5.7287297 0.002824019
20.00 355555.55 5.716146 0.003040485
20.00 416666.70 5.703049 0.0034717189
20.00 477777.77 5.6898046 0.0037878822
20.00 538888.87 5.6754193 0.004190757
20.00 600000.00 5.660956 0.0046182843
21.00 50000.00 5.864914 0.0017283552
21.00 111111.10 5.854506 0.0017279666
21.00 172222.20 5.843981 0.001988461
21.00 233333.33 5.833229 0.002144578
21.00 294444.42 5.8219795 0.002487326
21.00 355555.55 5.8100057 0.002721181
21.00 416666.70 5.797447 0.0031820943
21.00 477777.77 5.7843466 0.0035856615
21.00 538888.87 5.770328 0.004235484
21.00 600000.00 5.7564383 0.0046997964
22.00 50000.00 5.924969 0.0011786276
22.00 111111.10 5.9162974 0.0012635185
22.00 172222.20 5.907423 0.0015133002
22.00 233333.33 5.8981013 0.0018245896
22.00 294444.42 5.887963 0.0020620571
22.00 355555.55 5.877254 0.0024462778
22.00 416666.70 5.8658514 0.0028512052
22.00 477777.77 5.853522 0.0033135973
22.00 538888.87 5.840473 0.0037148583
22.00 600000.00 5.826661 0.0042988164
23.00 50000.00 5.960231 0.00078414165
23.00 111111.10 5.9536834 0.00090738403
23.00 172222.20 5.946717 0.0011752063
23.00 233333.33 5.9392 0.001391297
23.00 294444.42 5.930801 0.001711504
23.00 355555.55 5.92183 0.0020463746
23.00 416666.70 5.911495 0.0024939904
23.00 477777.77 5.9006534 0.0029638468
23.00 538888.87 5.8887005 0.0034619796
23.00 600000.00 5.87593 0.004169974
24.00 50000.00 5.9787126 0.00050896005
24.00 111111.10 5.9740334 0.00063280866
24.00 172222.20 5.968815 0.0008071926
24.00 233333.33 5.963011 0.0010492305
24.00 294444.42 5.956425 0.0013098947
24.00 355555.55 5.948787 0.0017393548
24.00 416666.70 5.940429 0.0020925615
24.00 477777.77 5.9307775 0.0025600246
24.00 538888.87 5.9201584 0.003115574
24.00 600000.00 5.9087434 0.0038297072
25.00 50000.00 5.9878573 0.00031078
25.00 111111.10 5.9845166 0.00041877912
25.00 172222.20 5.9806805 0.00059379946
25.00 233333.33 5.9762034 0.0008100424
25.00 294444.42 5.970822 0.0010887143
25.00 355555.55 5.964686 0.0013896216
25.00 416666.70 5.95747 0.0018163495
25.00 477777.77 5.949259 0.002318036
25.00 538888.87 5.940095 0.002912885
25.00 600000.00 5.9296436 0.0033289772
26.00 50000.00 5.9923315 0.00020161703
26.00 111111.10 5.989937 0.0003115059
26.00 172222.20 5.9870048 0.0004462344
26.00 233333.33 5.9834447 0.0006454729
26.00 294444.42 5.979185 0.00091241737
26.00 355555.55 5.9739366 0.0012661634
26.00 416666.70 5.9677677 0.0016216572
26.00 477777.77 5.9607463 0.0020697357
26.00 538888.87 5.9525113 0.002509425
26.00 600000.00 5.943156 0.0032640963
27.00 50000.00 5.9946756 0.00015019679
27.00 111111.10 5.9928427 0.00021793315
27.00 172222.20 5.9905457 0.000356245
27.00 233333.33 5.9876337 0.0005359153
27.00 294444.42 5.9840593 0.0007981056
27.00 355555.55 5.979605 0.0010597712
27.00 416666.70 5.974235 0.0014695398
27.00 477777.77 5.967974 0.0018877733
27.00 538888.87 5.960374 0.0023889928
27.00 600000.00 5.9516973 0.0031361699


==> data/smin.txt <==
t1.000 t0.889 t0.778 t0.667 t0.556 t0.445 t0.334 t0.223 t0.112 t0.001 angle
0.015 0.013 0.010 0.007 0.003 0.001 0.000 0.000 0.000 0.000 0.000
0.012 0.010 0.007 0.004 0.002 0.000 0.000 0.000 0.000 0.000 6.000
0.006 0.005 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 12.000
0.005 0.004 0.003 0.001 0.000 0.000 0.000 0.000 0.000 0.000 18.000
0.012 0.010 0.008 0.005 0.002 0.001 0.000 0.000 0.000 0.000 24.000
0.016 0.014 0.011 0.007 0.003 0.001 0.000 0.000 0.000 0.000 30.000
0.010 0.009 0.006 0.004 0.002 0.000 0.000 0.000 0.000 0.000 36.000
0.006 0.005 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 42.000
0.007 0.005 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 48.000
0.012 0.010 0.007 0.004 0.002 0.000 0.000 0.000 0.000 0.000 54.000
0.006 0.005 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 60.000
0.007 0.006 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 66.000
0.013 0.011 0.008 0.005 0.002 0.001 0.000 0.000 0.000 0.000 72.000
0.010 0.008 0.006 0.003 0.001 0.000 0.000 0.000 0.000 0.000 78.000
0.007 0.005 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 84.000
0.010 0.008 0.006 0.003 0.001 0.000 0.000 0.000 0.000 0.000 90.000
0.015 0.013 0.010 0.006 0.003 0.001 0.000 0.000 0.000 0.000 96.000
0.009 0.007 0.005 0.003 0.001 0.000 0.000 0.000 0.000 0.000 102.000
0.004 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 0.000 108.000
0.008 0.006 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 114.000
0.012 0.010 0.008 0.005 0.002 0.000 0.000 0.000 0.000 0.000 120.000
0.003 0.002 0.001 0.001 0.000 0.000 0.000 0.000 0.000 0.000 126.000
0.002 0.001 0.001 0.000 0.000 0.000 0.000 0.000 0.000 0.000 132.000
0.034 0.033 0.029 0.022 0.013 0.005 0.001 0.000 0.000 0.000 138.000
0.352 0.448 0.575 0.724 0.864 0.957 0.993 1.000 1.000 1.000 144.000
0.055 0.056 0.053 0.045 0.031 0.015 0.004 0.000 0.000 0.000 150.000
0.003 0.002 0.001 0.001 0.000 0.000 0.000 0.000 0.000 0.000 156.000
0.006 0.005 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 162.000
0.016 0.014 0.011 0.007 0.003 0.001 0.000 0.000 0.000 0.000 168.000
0.009 0.007 0.005 0.003 0.001 0.000 0.000 0.000 0.000 0.000 174.000
0.005 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 0.000 180.000
0.013 0.011 0.008 0.005 0.002 0.001 0.000 0.000 0.000 0.000 186.000
0.009 0.008 0.006 0.003 0.001 0.000 0.000 0.000 0.000 0.000 192.000
0.007 0.005 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 198.000
0.010 0.008 0.006 0.003 0.001 0.000 0.000 0.000 0.000 0.000 204.000
0.025 0.023 0.019 0.014 0.007 0.002 0.000 0.000 0.000 0.000 210.000
0.021 0.019 0.015 0.010 0.005 0.002 0.000 0.000 0.000 0.000 216.000
0.006 0.004 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 222.000
0.005 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 0.000 228.000
0.008 0.006 0.004 0.003 0.001 0.000 0.000 0.000 0.000 0.000 234.000
0.007 0.005 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 240.000
0.007 0.005 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 246.000
0.009 0.007 0.005 0.003 0.001 0.000 0.000 0.000 0.000 0.000 252.000
0.008 0.007 0.005 0.003 0.001 0.000 0.000 0.000 0.000 0.000 258.000
0.010 0.008 0.006 0.004 0.001 0.000 0.000 0.000 0.000 0.000 264.000
0.008 0.007 0.005 0.003 0.001 0.000 0.000 0.000 0.000 0.000 270.000
0.013 0.011 0.008 0.005 0.002 0.001 0.000 0.000 0.000 0.000 276.000
0.013 0.011 0.008 0.005 0.002 0.001 0.000 0.000 0.000 0.000 282.000
0.015 0.013 0.010 0.007 0.003 0.001 0.000 0.000 0.000 0.000 288.000
0.014 0.011 0.009 0.005 0.002 0.001 0.000 0.000 0.000 0.000 294.000
0.007 0.006 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 300.000
0.004 0.003 0.002 0.001 0.000 0.000 0.000 0.000 0.000 0.000 306.000
0.007 0.006 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 312.000
0.022 0.020 0.016 0.011 0.006 0.002 0.000 0.000 0.000 0.000 318.000
0.019 0.017 0.013 0.009 0.004 0.001 0.000 0.000 0.000 0.000 324.000
0.010 0.008 0.006 0.003 0.001 0.000 0.000 0.000 0.000 0.000 330.000
0.008 0.006 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 336.000
0.007 0.006 0.004 0.002 0.001 0.000 0.000 0.000 0.000 0.000 342.000
0.009 0.007 0.005 0.003 0.001 0.000 0.000 0.000 0.000 0.000 348.000
0.013 0.011 0.008 0.005 0.002 0.001 0.000 0.000 0.000 0.000 354.000


==> data/ssfm/e2e_ssfm_pcs_var_2dBm.txt <==
snr linewidth mean stddev failed_runs
15.00 50000.01 4.8118806 0.0057040416 0
15.00 111111.10 4.7709446 0.0072433553 0
15.00 172222.23 4.7262373 0.008751284 0
15.00 233333.33 4.6763835 0.010849271 0
15.00 294444.46 4.6231265 0.0147030465 0
15.00 355555.55 4.5595446 0.01862775 0
15.00 416666.70 4.487152 0.024366274 0
15.00 477777.77 4.41103 0.030689927 0
15.00 538888.87 4.31882 0.039965663 0
15.00 600000.00 4.2315617 0.0452102 0
16.11 50000.01 5.025757 0.0070336326 0
16.11 111111.10 4.9769597 0.008938813 0
16.11 172222.23 4.9244194 0.0110453265 0
16.11 233333.33 4.863989 0.015096061 0
16.11 294444.46 4.7888765 0.022118999 0
16.11 355555.55 4.706057 0.026295034 0
16.11 416666.70 4.614294 0.03176045 0
16.11 477777.77 4.495453 0.049870454 0
16.11 538888.87 4.380726 0.052782025 0
16.11 600000.00 4.2442403 0.06037087 0
17.22 50000.01 5.1590405 0.008262474 0
17.22 111111.10 5.1039405 0.010375176 0
17.22 172222.23 5.0402718 0.014280911 0
17.22 233333.33 4.9635715 0.023295825 0
17.22 294444.46 4.865578 0.028402887 0
17.22 355555.55 4.752926 0.038502287 0
17.22 416666.70 4.6334896 0.051171023 0
17.22 477777.77 4.493351 0.065910846 0
17.22 538888.87 4.3339796 0.07035125 0
17.22 600000.00 4.1593785 0.081512734 0
18.33 50000.01 5.2433715 0.011455343 0
18.33 111111.10 5.179492 0.012455172 0
18.33 172222.23 5.10538 0.016099053 0
18.33 233333.33 5.0109363 0.02625473 0
18.33 294444.46 4.8918324 0.03738705 0
18.33 355555.55 4.7483525 0.045669403 0
18.33 416666.70 4.596045 0.056974787 0
18.33 477777.77 4.4113994 0.077021234 0
18.33 538888.87 4.2260423 0.08445731 0
18.33 600000.00 4.006743 0.10392221 0
19.44 50000.01 5.2360473 0.014159892 0
19.44 111111.10 5.161441 0.017021762 0
19.44 172222.23 5.077788 0.021903187 0
19.44 233333.33 4.955748 0.031434778 0
19.44 294444.46 4.8058534 0.042031568 0
19.44 355555.55 4.6474586 0.054948706 0
19.44 416666.70 4.452681 0.07136083 0
19.44 477777.77 4.2431226 0.08479797 0
19.44 538888.87 4.0122633 0.097569436 0
19.44 600000.00 3.753129 0.12790306 0
20.56 50000.01 5.1786404 0.016669488 0
20.56 111111.10 5.09901 0.01954862 0
20.56 172222.23 4.9964986 0.023948628 0
20.56 233333.33 4.8645573 0.036557417 0
20.56 294444.46 4.7009993 0.049013037 0
20.56 355555.55 4.518331 0.06334769 0
20.56 416666.70 4.2882843 0.077488825 0
20.56 477777.77 4.054664 0.09891936 0
20.56 538888.87 3.7901459 0.11749942 0
20.56 600000.00 3.5170507 0.13515735 0
21.67 50000.01 5.0935216 0.01760435 0
21.67 111111.10 5.004414 0.022043541 0
21.67 172222.23 4.894111 0.027314814 0
21.67 233333.33 4.7502446 0.038448557 0
21.67 294444.46 4.5750537 0.054648366 0
21.67 355555.55 4.359451 0.065714225 0
21.67 416666.70 4.1414027 0.08301755 0
21.67 477777.77 3.8697195 0.10498515 0
21.67 538888.87 3.5851853 0.1281499 0
21.67 600000.00 3.2811232 0.14577822 0
22.78 50000.01 5.0099525 0.018184446 0
22.78 111111.10 4.912583 0.022590024 0
22.78 172222.23 4.7938833 0.03178166 0
22.78 233333.33 4.6449265 0.039067987 0
22.78 294444.46 4.467806 0.050573714 0
22.78 355555.55 4.2216873 0.07775388 0
22.78 416666.70 3.9772806 0.09751452 0
22.78 477777.77 3.684816 0.109757684 0
22.78 538888.87 3.408266 0.13778102 0
22.78 600000.00 3.070049 0.15064028 0
23.89 50000.01 4.947243 0.020072771 0
23.89 111111.10 4.8455377 0.0226955 0
23.89 172222.23 4.7282424 0.03144834 0
23.89 233333.33 4.564998 0.045834083 0
23.89 294444.46 4.3779616 0.057704475 0
23.89 355555.55 4.149703 0.07487637 0
23.89 416666.70 3.8777611 0.09248572 0
23.89 477777.77 3.5921633 0.12919463 0
23.89 538888.87 3.2876644 0.12416364 0
23.89 600000.00 2.9374626 0.14352775 0
25.00 50000.01 4.8913555 0.019905124 0
25.00 111111.10 4.788762 0.023602303 0
25.00 172222.23 4.662061 0.032158926 0
25.00 233333.33 4.5043015 0.046509974 0
25.00 294444.46 4.29664 0.060654007 0
25.00 355555.55 4.0607476 0.082929 0
25.00 416666.70 3.805539 0.08672031 0
25.00 477777.77 3.4994226 0.12053258 0
25.00 538888.87 3.2257397 0.13293052 0
25.00 600000.00 2.851106 0.17514421 0


==> data/ssfm/e2e_ssfm_pgcs_var_2dBm.txt <==
snr linewidth mean stddev failed_runs
15.00 50000.01 2.7382221 0.008563196 0
15.00 111111.10 2.6622558 0.010598376 0
15.00 172222.23 2.5932727 0.011926244 0
15.00 233333.33 2.5186539 0.013707798 0
15.00 294444.46 2.4434655 0.018324075 0
15.00 355555.55 2.357885 0.022160353 0
15.00 416666.70 2.269549 0.031233283 0
15.00 477777.77 2.173059 0.03497876 0
15.00 538888.87 2.072841 0.045207392 0
15.00 600000.00 1.9625297 0.051046364 0
16.11 50000.01 3.6893616 0.011461314 0
16.11 111111.10 3.6091406 0.011172214 0
16.11 172222.23 3.5312116 0.013574334 0
16.11 233333.33 3.445764 0.015612075 0
16.11 294444.46 3.3525379 0.024539482 0
16.11 355555.55 3.2552874 0.028808927 0
16.11 416666.70 3.1491864 0.034911163 0
16.11 477777.77 3.0314603 0.045813203 0
16.11 538888.87 2.9048932 0.056348175 0
16.11 600000.00 2.76492 0.07225852 0
17.22 50000.01 4.3802476 0.011461621 0
17.22 111111.10 4.299661 0.013455956 0
17.22 172222.23 4.214723 0.013809181 0
17.22 233333.33 4.120409 0.022803694 0
17.22 294444.46 4.009978 0.032001387 0
17.22 355555.55 3.8987145 0.040225796 0
17.22 416666.70 3.7667925 0.042235404 0
17.22 477777.77 3.616372 0.057805065 0
17.22 538888.87 3.4612298 0.08489309 0
17.22 600000.00 3.2972994 0.090275474 0
18.33 50000.01 4.7870064 0.012739936 0
18.33 111111.10 4.7077975 0.01344537 0
18.33 172222.23 4.6197414 0.017033936 0
18.33 233333.33 4.515324 0.030230604 0
18.33 294444.46 4.399438 0.037509974 0
18.33 355555.55 4.257514 0.04713216 0
18.33 416666.70 4.1108685 0.060868282 0
18.33 477777.77 3.9380877 0.0738304 0
18.33 538888.87 3.7537887 0.09372229 0
18.33 600000.00 3.5612214 0.11471991 0
19.44 50000.01 4.9799547 0.013514843 0
19.44 111111.10 4.8997827 0.015725665 0
19.44 172222.23 4.807225 0.01954776 0
19.44 233333.33 4.6977787 0.027492654 0
19.44 294444.46 4.569401 0.03607966 0
19.44 355555.55 4.4203253 0.04682023 0
19.44 416666.70 4.23855 0.06375685 0
19.44 477777.77 4.048927 0.08852533 0
19.44 538888.87 3.848384 0.10158794 0
19.44 600000.00 3.6409214 0.12218386 0
20.56 50000.01 5.035388 0.013972141 0
20.56 111111.10 4.951504 0.016334448 0
20.56 172222.23 4.8557167 0.02495445 0
20.56 233333.33 4.7397075 0.027594728 0
20.56 294444.46 4.5899982 0.045212153 0
20.56 355555.55 4.428211 0.057189487 0
20.56 416666.70 4.239436 0.07842271 0
20.56 477777.77 4.0467515 0.084601015 0
20.56 538888.87 3.8048227 0.10510493 0
20.56 600000.00 3.58377 0.14488064 0
21.67 50000.01 5.0360365 0.01592153 0
21.67 111111.10 4.950924 0.01940822 0
21.67 172222.23 4.8472404 0.024623234 0
21.67 233333.33 4.729047 0.03855685 0
21.67 294444.46 4.5761223 0.047222685 0
21.67 355555.55 4.3922725 0.066051215 0
21.67 416666.70 4.1980824 0.084658556 0
21.67 477777.77 3.971069 0.09633566 0
21.67 538888.87 3.733304 0.13856174 0
21.67 600000.00 3.4657693 0.14617649 0
22.78 50000.01 5.0187697 0.01798744 0
22.78 111111.10 4.9351354 0.021316208 0
22.78 172222.23 4.8296514 0.031032579 0
22.78 233333.33 4.6947994 0.039052315 0
22.78 294444.46 4.541718 0.048970763 0
22.78 355555.55 4.3528247 0.069696225 0
22.78 416666.70 4.1379247 0.09139327 0
22.78 477777.77 3.9086816 0.12603877 0
22.78 538888.87 3.6710742 0.13541977 0
22.78 600000.00 3.3977585 0.1490822 0
23.89 50000.01 4.9974084 0.01840729 0
23.89 111111.10 4.910453 0.021206452 0
23.89 172222.23 4.801135 0.025400814 0
23.89 233333.33 4.6674547 0.040831685 0
23.89 294444.46 4.516314 0.049709443 0
23.89 355555.55 4.3225217 0.070330866 0
23.89 416666.70 4.099815 0.0885912 0
23.89 477777.77 3.8797004 0.10195325 0
23.89 538888.87 3.6169238 0.12550147 0
23.89 600000.00 3.3431919 0.14826396 0
25.00 50000.01 4.971032 0.018639255 0
25.00 111111.10 4.8818493 0.021873498 0
25.00 172222.23 4.778246 0.02880447 0
25.00 233333.33 4.6326404 0.039231207 0
25.00 294444.46 4.47207 0.05267011 0
25.00 355555.55 4.28434 0.06820081 0
25.00 416666.70 4.064714 0.09235407 0
25.00 477777.77 3.8137412 0.111003354 0
25.00 538888.87 3.5403693 0.1291174 0
25.00 600000.00 3.2666962 0.17132746 0


==> data/ssfm/e2e_ssfm_qam_var_2dBm.txt <==
snr linewidth mean stddev failed_runs
15.00 50000.01 4.228777 0.013443491 0
15.00 111111.10 4.1132684 0.017873168 0
15.00 172222.23 3.9895203 0.024035139 0
15.00 233333.33 3.8556561 0.028574144 0
15.00 294444.46 3.715733 0.030929929 0
15.00 355555.55 3.572888 0.044378594 0
15.00 416666.70 3.4149566 0.055633776 0
15.00 477777.77 3.2643294 0.055953767 0
15.00 538888.87 3.1075633 0.06301073 0
15.00 600000.00 2.926316 0.06624054 0
16.11 50000.01 4.229201 0.01644274 0
16.11 111111.10 4.1130447 0.01914793 0
16.11 172222.23 3.992351 0.022794235 0
16.11 233333.33 3.853304 0.029290393 0
16.11 294444.46 3.719176 0.03789612 0
16.11 355555.55 3.5800474 0.039755 0
16.11 416666.70 3.4115725 0.052262474 0
16.11 477777.77 3.258014 0.060332857 0
16.11 538888.87 3.0997155 0.065939434 0
16.11 600000.00 2.946037 0.07539436 0
17.22 50000.01 4.2294135 0.015177535 0
17.22 111111.10 4.1145887 0.018989116 0
17.22 172222.23 3.988361 0.023557529 0
17.22 233333.33 3.8567834 0.027912905 0
17.22 294444.46 3.7185183 0.035171714 0
17.22 355555.55 3.5675945 0.04157986 0
17.22 416666.70 3.4207032 0.04870415 0
17.22 477777.77 3.264048 0.055184525 0
17.22 538888.87 3.1047235 0.06942349 0
17.22 600000.00 2.938871 0.07564371 0
18.33 50000.01 4.2305326 0.016113013 0
18.33 111111.10 4.1135716 0.018328482 0
18.33 172222.23 3.9933991 0.020574225 0
18.33 233333.33 3.861434 0.029665671 0
18.33 294444.46 3.7181098 0.0345808 0
18.33 355555.55 3.5733392 0.041664157 0
18.33 416666.70 3.4193969 0.053317018 0
18.33 477777.77 3.266535 0.0626478 0
18.33 538888.87 3.1033065 0.06267726 0
18.33 600000.00 2.95093 0.07464175 0
19.44 50000.01 4.2258205 0.016045587 0
19.44 111111.10 4.112047 0.01861095 0
19.44 172222.23 3.988637 0.022917176 0
19.44 233333.33 3.858202 0.031488128 0
19.44 294444.46 3.7221003 0.032034867 0
19.44 355555.55 3.5702033 0.041110974 0
19.44 416666.70 3.4146802 0.052314404 0
19.44 477777.77 3.2649183 0.05906607 0
19.44 538888.87 3.0935621 0.059730534 0
19.44 600000.00 2.9357004 0.0784281 0
20.56 50000.01 4.2296553 0.017085807 0
20.56 111111.10 4.114215 0.018214064 0
20.56 172222.23 3.9871721 0.024476875 0
20.56 233333.33 3.8593824 0.025562588 0
20.56 294444.46 3.7195382 0.03708297 0
20.56 355555.55 3.5708086 0.03944142 0
20.56 416666.70 3.4225767 0.04974793 0
20.56 477777.77 3.2686071 0.058756456 0
20.56 538888.87 3.113312 0.0666861 0
20.56 600000.00 2.9383302 0.07093862 0
21.67 50000.01 4.2305875 0.015414349 0
21.67 111111.10 4.115019 0.01872626 0
21.67 172222.23 3.989759 0.020535525 0
21.67 233333.33 3.8593707 0.028190343 0
21.67 294444.46 3.7195802 0.032406334 0
21.67 355555.55 3.566436 0.04359502 0
21.67 416666.70 3.4190326 0.046926025 0
21.67 477777.77 3.2656395 0.052375063 0
21.67 538888.87 3.1038296 0.07213633 0
21.67 600000.00 2.9320936 0.0714041 0
22.78 50000.01 4.230192 0.0150683345 0
22.78 111111.10 4.1129975 0.01706026 0
22.78 172222.23 3.988789 0.021912958 0
22.78 233333.33 3.85756 0.02722147 0
22.78 294444.46 3.719198 0.03677549 0
22.78 355555.55 3.5755732 0.037878916 0
22.78 416666.70 3.422871 0.052808102 0
22.78 477777.77 3.2596545 0.058842555 0
22.78 538888.87 3.0986242 0.07003112 0
22.78 600000.00 2.9264612 0.07438747 0
23.89 50000.01 4.2267785 0.0153979855 0
23.89 111111.10 4.112084 0.018867716 0
23.89 172222.23 3.9917681 0.023425058 0
23.89 233333.33 3.8576417 0.02767774 0
23.89 294444.46 3.7303402 0.033096828 0
23.89 355555.55 3.5694342 0.04865096 0
23.89 416666.70 3.4234967 0.04482322 0
23.89 477777.77 3.2601764 0.055017866 0
23.89 538888.87 3.0993128 0.06682496 0
23.89 600000.00 2.9319243 0.07902843 0
25.00 50000.01 4.230473 0.015833253 0
25.00 111111.10 4.1117625 0.01778053 0
25.00 172222.23 3.9902642 0.024329659 0
25.00 233333.33 3.8581638 0.027603464 0
25.00 294444.46 3.723285 0.031212095 0
25.00 355555.55 3.576904 0.041298207 0
25.00 416666.70 3.4219117 0.046288684 0
25.00 477777.77 3.26649 0.053265058 0
25.00 538888.87 3.1003363 0.06320074 0
25.00 600000.00 2.9234016 0.074988216 0


==> data/trainable_bps/nn_30angles_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.0714393 0.031386804
17.00 111111.10 5.0668297 0.026775617
17.00 172222.20 5.058472 0.030175874
17.00 233333.33 5.0539503 0.028507486
17.00 294444.42 5.045383 0.035302624
17.00 355555.55 5.038874 0.03484551
17.00 416666.70 5.0311203 0.039848693
17.00 477777.77 5.0221496 0.043065842
17.00 538888.87 5.014416 0.049852263
17.00 600000.00 5.0044146 0.055745482


==> data/trainable_bps/nn_30angles_trainablebps_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.093326 0.059983496
17.00 111111.10 5.086163 0.059175905
17.00 172222.20 5.081485 0.05416944
17.00 233333.33 5.0723147 0.05424976
17.00 294444.42 5.0705485 0.051007736
17.00 355555.55 5.0610967 0.057137694
17.00 416666.70 5.04981 0.059171032
17.00 477777.77 5.041466 0.058892936
17.00 538888.87 5.03032 0.069012485
17.00 600000.00 5.0151606 0.06907741


==> data/trainable_bps/nn_trainablebps_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.1551323 0.12762229
17.00 111111.10 5.1485443 0.097978614
17.00 172222.20 5.143375 0.0906346
17.00 233333.33 5.1408653 0.08380576
17.00 294444.42 5.132383 0.07970165
17.00 355555.55 5.1199465 0.09292386
17.00 416666.70 5.1104503 0.0860379
17.00 477777.77 5.102599 0.088327035
17.00 538888.87 5.084594 0.09434023
17.00 600000.00 5.0752597 0.09908721

